On the importance of the $\varepsilon$-regularization of the distribution-dependent Mumford-Shah model for hyperspectral image segmentation

Recently, the distribution-dependent Mumford-Shah model for hyperspectral image segmentation was introduced. It approximates an image based on first and second order statistics using a data term, that is built of a Mahalanobis distance plus a covariance regularization, and the total variation as spatial regularization. Moreover, to achieve feasibility, the appearing matrices are restricted to symmetric positive definite ones with eigenvalues exceeding a certain threshold. This threshold is chosen in advance as a data-independent parameter. In this article, we study theoretical properties of the model. In particular, we prove the existence of minimizers of the functional and show its $\Gamma$-convergence when the threshold regularizing the eigenvalues of the matrices tends to zero. It turns out that in the $\Gamma$-limit we lose the guaranteed existence of minimizers; and we give an example of an image where the $\Gamma$-limit indeed has no minimizer. Finally, we derive a formula for the minimum eigenvalues of the covariance matrices appearing in the functional that hints under which conditions the functional is able to handle the data without regularizing the eigenvalues. The results of this article demonstrate the significance and importance of the eigenvalue regularization to the model and that it cannot be dropped without substantial modifications.

==> input/plot_feat_dist_seg_data.csv <==
x	y
-222.81215	-74.87143
903.06854	-106.10241
-8.647091	-165.76605
-649.3595	-149.58205
-222.81215	-74.87143
903.06854	-106.10241
-214.54306	-242.03622
1150.1594	-213.05785
1452.8029	-249.36461
1347.0394	-212.17601
965.4029	-252.63303
491.35873	-160.8108
-75.86915	-175.60342
-214.54306	-242.03622
1150.1594	-213.05785
1452.8029	-249.36461
1347.0394	-212.17601
965.4029	-252.63303
-124.686295	-275.51947
-534.46313	-176.81984
64.93157	-276.61835
585.0575	-321.7303
521.51404	-220.66759
255.19241	-103.28894
-415.0836	-32.47591
283.7298	-46.24472
986.12	-174.29744
-208.82013	-330.7817
512.4911	-392.80374
1495.9927	-343.4576
1747.1543	-247.59573
1459.1504	-232.7284
995.26184	-251.96341
241.217	-239.36319
-14.102945	-109.06655
383.7429	-260.85522
548.77686	-157.36131
275.63345	44.314865
1448.5132	-238.72124
632.42145	-232.05003
-208.82013	-330.7817
512.4911	-392.80374
1495.9927	-343.4576
1747.1543	-247.59573
1459.1504	-232.7284
995.26184	-251.96341
241.217	-239.36319
-14.102945	-109.06655
838.3426	-16.815645
-185.30057	-20.22944
-737.25867	-119.136345
-604.9914	-127.67921
-539.29095	-264.84586
-134.1111	-258.87488
1223.2554	-281.11658
2499.6655	-613.45416
860.85297	-553.3714
-44.453026	-388.60422
28.469799	-406.41864
669.884	-363.8582
985.08575	-301.5161
1590.222	-207.99544
838.3426	-16.815645
-185.30057	-20.22944
-737.25867	-119.136345
-1440.1599	-154.9538
-1181.9385	-210.17271
-190.27849	-114.56288
905.80853	-241.65819
641.9381	-318.817
-451.56284	-302.88132
-223.90485	-172.0957
1815.0056	-498.49796
2720.4553	-526.53796
3130.656	-320.09207
2987.09	18.035925
2681.807	240.80656
1483.1318	115.94138
-109.227264	-171.41441
1618.0286	683.59143
4155.5425	1734.0847
-504.38852	-99.35744
-1266.8375	-125.72469
-1440.1599	-154.9538
-1181.9385	-210.17271
-190.27849	-114.56288
905.80853	-241.65819
641.9381	-318.817
-451.56284	-302.88132
-223.90485	-172.0957
1815.0056	-498.49796
2720.4553	-526.53796
2995.4377	-3.8322756
1969.8479	-247.17334
814.44464	-266.91116
1810.8497	360.9088
4111.855	1352.4863
6165.0605	2104.7278
457.70078	-221.05519
-982.4042	-213.0809
-1274.8955	-90.14542
-886.0021	-118.710945
-89.46563	-138.08499
363.3725	-176.79482
-397.146	-195.15182
315.05695	-258.86304
960.45917	-395.40973
716.81036	-565.3836
159.94475	-367.47998
415.57275	-12.83207
1617.804	328.17175
2995.4377	-3.8322756
1969.8479	-247.17334
814.44464	-266.91116
1810.8497	360.9088
-1219.756	271.00717
-623.15784	257.76913
-175.55309	78.67815
-361.227	-15.033891
-603.34924	-23.584349
-624.1855	-92.13777
-583.8306	-117.482506
-762.41534	-136.65503
241.81618	-142.0751
786.65186	-74.24533
1002.308	173.27385
1152.1967	350.73505
929.4095	223.1852
287.7787	94.62595
950.057	241.03146
2578.267	834.74615
4992.957	1726.423
-488.94772	65.349846
-1219.756	271.00717
-623.15784	257.76913
-175.55309	78.67815
-361.227	-15.033891
-603.34924	-23.584349
-624.1855	-92.13777
-583.8306	-117.482506
-762.41534	-136.65503
241.81618	-142.0751
786.65186	-74.24533
1002.308	173.27385
1152.1967	350.73505
929.4095	223.1852
287.7787	94.62595
950.057	241.03146
2578.267	834.74615
-1064.9683	178.60901
-853.3061	223.06583
-900.40967	85.15712
-1083.6049	-23.602335
-903.6742	19.17584
-812.2725	95.852005
-106.8331	47.167698
888.3066	-198.32944
2165.8345	-686.17426
2578.999	-1227.7657
890.392	-1260.6853
-249.85414	-473.83206
76.89148	444.54507
-353.72913	233.25447
-655.31696	104.25679
-234.51099	322.51257
1695.9801	1240.4192
-1563.7555	391.7938
-1561.7303	147.75684
-1176.6841	162.3173
-212.17859	272.54382
508.47986	207.04793
191.53604	102.237
-267.22064	209.76869
-1055.6987	196.60529
961.2004	-131.23236
2861.1108	-772.69324
4037.368	-316.344
4568.218	616.3254
3504.605	651.55304
1184.2084	209.87495
625.5219	-15.413181
1662.2545	867.5744
3678.7664	2014.0024
-870.74866	274.69
-1176.0424	348.6633
-1563.7555	391.7938
-1561.7303	147.75684
-1176.6841	162.3173
-212.17859	272.54382
508.47986	207.04793
-1091.3125	215.25357
-1025.1987	136.32823
1597.8838	162.34352
3520.4539	-215.9279
2825.3838	-558.04474
895.18506	-149.45259
1091.0125	193.06435
1237.7651	228.72963
2742.9592	897.1605
5421.3506	2575.0798
-7.707558	78.093414
-1041.9875	191.95804
-1854.4896	341.8115
-1700.7316	320.20016
-1126.3844	384.2456
-776.1938	391.91266
-775.0914	241.54523
-797.2091	190.63249
-818.4263	312.58575
-1091.3125	215.25357
-1025.1987	136.32823
1597.8838	162.34352
3520.4539	-215.9279
2825.3838	-558.04474
895.18506	-149.45259
1091.0125	193.06435
1237.7651	228.72963
-1486.1724	334.56973
-1551.1953	373.2194
-1311.6484	339.99954
-1082.9265	262.33972
-436.50238	255.07895
274.30093	274.03262
684.30176	198.34386
188.53671	247.9186
-52.650146	158.50772
-563.72565	77.7035
-835.6237	73.328316
-476.35406	154.2982
313.26514	251.6991
-75.31666	149.06079
159.51352	374.6069
1222.7374	979.07587
3124.0425	1745.7897
-1243.7535	244.4525
-1396.1304	188.52603
-2158.9482	278.2659
-1736.8915	383.05472
-1163.7057	287.42004
-871.82886	188.06537
-601.18024	214.6711
-512.8974	232.55702
-185.83519	277.16568
35.481617	57.715
-206.14348	8.599944
-828.0911	-3.1692846
-883.247	20.660614
-602.05896	-14.455776
-76.272964	30.530146
1331.069	587.27216
4894.4897	2254.622
-253.39742	-48.421303
-1114.6288	120.10171
-1243.7535	244.4525
-1396.1304	188.52603
-2158.9482	278.2659
-1736.8915	383.05472
-1163.7057	287.42004
-871.82886	188.06537
-601.18024	214.6711
-512.8974	232.55702
-185.83519	277.16568
35.481617	57.715
-206.14348	8.599944
-491.88406	8.954721
-897.088	262.85358
555.60974	995.30597
3712.609	2180.6287
-1139.1302	-66.32597
-1295.0309	14.595341
-1187.5421	42.51056
-1175.5115	21.158825
-964.4289	-15.775141
-463.7631	-26.416422
-377.89786	-6.6640315
-1638.5342	139.34166
-1657.2472	109.35103
-1126.7526	132.65257
-511.0557	195.93692
-352.31354	137.72285
5.941661	-47.509636
206.71939	-127.610214
-76.9716	-36.007874
-491.88406	8.954721
-897.088	262.85358
-582.4208	-54.959263
-972.66907	-106.4552
-1252.0978	-61.88367
-566.7164	-70.93695
164.85498	0.29741925
384.29623	38.09554
25.515522	32.109913
-749.26117	-27.265455
-961.4341	131.86957
-784.5187	120.840706
-509.08444	-39.781315
-580.84143	-167.32909
-996.38135	-198.0102
-746.30634	-65.0003
276.4464	37.88875
931.04584	800.6087
-1517.3094	142.3448
-1391.5938	62.960953
-42.802414	-206.91125
1655.9203	-355.4791
1248.8832	-420.2216
17.178617	-156.18385
97.83482	23.71913
-236.88147	-38.943233
-472.7519	-184.84167
-562.09344	-52.760235
-377.55722	-31.881796
-424.87033	-105.38052
-724.6397	-288.73123
-597.3479	-261.47705
-82.78438	-235.22987
2185.3196	1161.3243
4227.566	2198.898
-1664.0223	78.91955
-1234.0819	-30.641747
-379.6629	-75.83081
252.85335	-173.0227
1168.0995	-260.12073
749.9333	-207.11649
-38.5095	-130.28923
-753.05273	-25.424202
-700.07367	69.261444
-380.87024	159.11115
-273.59296	35.952633
-324.2117	-264.05426
-565.5708	-264.07202
-481.00058	-277.07333
212.1866	-155.9555
1219.5059	461.16016
3390.6252	1714.199
-504.16666	-200.43155
-1511.1814	-38.911297
-1664.0223	78.91955
-1234.0819	-30.641747
-379.6629	-75.83081
252.85335	-173.0227
1168.0995	-260.12073
749.9333	-207.11649
-38.5095	-130.28923
-753.05273	-25.424202
-700.07367	69.261444
-380.87024	159.11115
-273.59296	35.952633
-324.2117	-264.05426
-565.5708	-264.07202
-481.00058	-277.07333
212.1866	-155.9555
830.83215	-271.4013
-471.55865	-172.05711
-2066.0002	43.725986
-1569.0388	-10.2399235
-185.66801	-28.13769
1573.9861	-188.37605
1731.4958	-340.0192
279.67178	-201.69461
-750.299	-94.49842
-820.46564	-137.19875
-345.42798	-42.700153
-229.27869	-20.185497
-591.9568	-71.99656
-686.3285	-68.49312
-398.7395	-49.572475
-536.5814	-86.3261
-178.00294	325.29343
-984.82715	45.60591
-1060.4438	119.200714
-1078.6991	-7.530901
-676.9204	-60.284447
-451.43396	66.018875
-291.0203	59.099552
-271.637	-16.343523
-537.9345	-102.81516
-1335.6764	-327.40805
-1536.1356	-175.67308
-537.67535	48.72727
-491.2426	31.798145
-676.18896	-29.452223
-692.30676	-52.24346
-578.56915	30.423155
-229.5287	173.40811
-1361.6106	160.30063
-1208.0289	114.041466
-1188.3868	43.982296
-981.701	-8.49077
525.11017	-164.33623
-265.66403	-183.05077
-583.19824	-57.974766
-508.2397	-148.31749
-229.43806	-212.46948
706.5973	-231.82558
1022.1288	-314.15704
42.024265	-289.50668
-433.08807	-137.0138
-306.7789	-84.05446
-751.3614	-14.814636
97.75343	599.79425
2034.475	1593.4344
-1050.294	-286.5601
-1628.2689	-228.68701
-1642.6681	-87.05034
-925.4653	-23.913107
216.9817	-104.96292
133.99352	13.495078
-313.82822	129.05994
-416.21683	12.05411
391.3046	-83.00823
1184.9603	-86.133736
897.35693	-37.994846
550.53546	-5.831285
1013.4275	-120.065865
760.95844	-204.93585
-65.89202	165.92798
879.7516	791.66736
3187.523	1851.7745
2008.9978	-84.94161
1033.4102	-128.21628
1515.7222	-354.35922
1618.8005	-439.16394
-955.75726	-356.99817
-1045.9955	-129.21388
-875.405	-76.81442
-935.99207	-32.05729
-910.89557	-12.132293
35.055878	123.84963
495.8064	159.83128
594.9397	-25.72661
-261.5968	-140.06631
-122.25898	-33.97679
685.2758	53.812256
537.7398	312.67786
892.2868	1171.4768
-77.45777	-211.00641
-565.2901	-135.78084
19.204796	-143.43184
2682.9648	-257.20093
5455.8965	-696.28314
5329.631	-874.11664
2641.6677	-749.2264
-501.8332	-305.3008
39.630306	-201.22818
256.64142	-188.78995
-274.00415	-224.41931
-478.21848	-170.97336
-644.3902	-185.12036
-837.22345	-123.04823
-1061.9532	163.54092
-500.64844	883.619
1923.6229	1839.9015
1071.2513	-109.88335
-77.45777	-211.00641
-565.2901	-135.78084
19.204796	-143.43184
2682.9648	-257.20093
5455.8965	-696.28314
5329.631	-874.11664
2641.6677	-749.2264
-501.8332	-305.3008
39.630306	-201.22818
1493.0747	-179.24034
188.33434	-196.29645
-1100.7595	-221.52187
-1517.243	-98.545006
-1480.5098	323.09326
-387.386	1191.9796
-583.1005	8.521711
-973.0633	91.408264
-1032.0894	91.631454
-1214.5642	3.9078991
-1307.591	2.0911558
-361.28925	76.44421
1428.5773	-114.272026
1810.04	-287.95645
1304.507	-272.1136
1353.8298	-223.7363
1371.2982	-259.50806
1143.4895	-239.95154
1493.0747	-179.24034
188.33434	-196.29645
-1100.7595	-221.52187
-1517.243	-98.545006
-1480.5098	323.09326
-786.72406	-152.3104
-1079.8656	-46.746178
-1383.9021	-105.25872
-1929.9254	-27.110907
-1606.7072	-7.791137
-1440.1604	48.325478
-1619.0548	95.28902
-1732.1853	107.245544
-1521.9268	140.54677
-1211.0541	141.72774
-504.00513	142.2701
474.89282	13.836243
1279.0109	-169.5598
533.84375	-163.87659
-660.6301	-40.35386
-950.74774	-17.260502
-1067.2644	-12.933921
-865.21014	-400.1908
-848.60065	-110.05759
-1239.7266	-39.7488
-1999.8252	-84.131195
-2111.3635	-59.786068
-1716.773	-33.24893
-1632.7749	53.073215
-1586.8832	30.926632
-1235.0306	141.65297
-818.12354	201.6948
-740.3006	198.89938
-1050.1547	120.01341
-1143.6665	94.52269
-1284.1632	29.917091
-1501.5889	4.227026
-1697.8314	18.471703
-1170.6539	554.3349
-111.6233	-171.97163
24.237358	10.401679
-604.09314	-51.5864
-1936.2463	-59.674118
-1635.0541	22.377481
-870.53876	-41.644962
-905.7925	-58.572315
-1368.6709	-74.90524
-1080.0658	-89.486374
-748.03424	-86.77183
-604.345	-16.341831
-1055.8839	127.01598
-993.9232	205.69307
-1525.813	43.76186
-1258.6152	42.019096
-1457.9332	131.94748
-1061.4696	653.044
409.93442	-390.97095
-175.85526	-350.12906
-1238.1221	-173.28502
-868.30304	-214.53877
-1250.4926	-264.03305
-1715.966	-93.66665
-1536.712	-44.083267
-1351.8473	-54.8497
-1122.3795	-125.16924
-424.853	16.557083
-283.56216	147.53404
-639.92065	174.59048
-1006.2405	165.61406
-1450.3812	102.74829
-1495.3301	136.8985
-1266.5676	435.3867
368.17685	-177.25601
542.83057	-342.15964
409.93442	-390.97095
-175.85526	-350.12906
-1238.1221	-173.28502
-868.30304	-214.53877
-1250.4926	-264.03305
-1715.966	-93.66665
-1536.712	-44.083267
-1351.8473	-54.8497
-1122.3795	-125.16924
-424.853	16.557083
-283.56216	147.53404
-639.92065	174.59048
-1006.2405	165.61406
-1450.3812	102.74829
-1495.3301	136.8985
-986.969	-94.3487
-575.97363	-17.095348
-110.458176	-251.60951
629.4365	-384.84875
927.2814	-419.8225
835.109	-316.45428
1143.7689	-252.68013
1327.4858	-328.95486
1780.4844	-488.2014
334.5277	-455.75528
-60.346558	-161.87834
246.42131	72.11249
-124.938675	113.23108
-707.8633	218.63925
-1384.4059	116.77351
-1438.1575	161.63904
-818.5062	809.45825
-1104.1031	0.08725465
-1260.6414	51.134884
-579.396	74.81136
1339.1091	-169.98901
3075.0112	-401.6515
3485.075	-626.64197
3909.7612	-890.22266
3171.9688	-866.42096
2953.8018	-839.3866
2601.9023	-797.4328
2196.0474	-289.97766
1435.4736	59.524593
-802.0978	174.7179
-1435.6367	111.02383
-2028.9951	71.66157
-2129.5762	346.99335
-835.73456	1129.7728
-322.4815	-89.9113
-864.8407	-134.70114
-1104.1031	0.08725465
-1260.6414	51.134884
-579.396	74.81136
1339.1091	-169.98901
3075.0112	-401.6515
3485.075	-626.64197
3909.7612	-890.22266
3171.9688	-866.42096
2953.8018	-839.3866
2601.9023	-797.4328
2196.0474	-289.97766
1435.4736	59.524593
-802.0978	174.7179
-1435.6367	111.02383
-2028.9951	71.66157
-493.04312	78.95376
-503.5844	111.54464
-538.5886	-17.926802
18.734493	-168.73166
1412.0363	-240.42755
2549.603	-494.9444
2998.92	-468.10452
3206.7898	-364.5921
3262.275	-356.2071
3280.8672	-479.04053
4256.051	-494.5391
2891.6519	-28.016663
849.67426	477.1914
-418.33246	525.9363
-563.7036	333.95798
4.900632	123.85243
-785.56476	-158.60739
-617.31287	-125.12692
-493.04312	78.95376
-503.5844	111.54464
-538.5886	-17.926802
18.734493	-168.73166
1412.0363	-240.42755
2549.603	-494.9444
2998.92	-468.10452
3206.7898	-364.5921
3262.275	-356.2071
3280.8672	-479.04053
4256.051	-494.5391
2891.6519	-28.016663
849.67426	477.1914
-418.33246	525.9363
-563.7036	333.95798
-561.17316	-130.54086
-621.23706	-82.89283
-1162.8495	-167.2132
-1200.808	-125.56604
-667.3416	-144.53606
520.0742	-93.72097
1973.3748	-128.81882
1134.165	-199.92587
690.0458	-169.76906
816.32214	-200.90611
637.0035	-263.95233
-55.558582	-121.068565
-121.51771	204.01064
789.3074	504.06967
614.7741	201.53015
-1391.0393	83.49732
-2091.0981	167.96828
-394.81866	-244.50604
-125.30657	-256.35486
-561.17316	-130.54086
-621.23706	-82.89283
-1162.8495	-167.2132
-1200.808	-125.56604
-667.3416	-144.53606
520.0742	-93.72097
1973.3748	-128.81882
1134.165	-199.92587
690.0458	-169.76906
816.32214	-200.90611
637.0035	-263.95233
-1416.5168	115.895355
-1543.9254	198.34973
-1202.118	189.3426
211.5557	1099.2687
-115.55852	-293.92126
-49.330215	-315.94186
-736.1473	-269.43692
-922.9955	-128.9886
-622.607	-136.50508
249.65576	-97.0017
1577.1652	-75.09877
1656.1139	-125.325905
358.79602	-180.26714
-418.7694	-85.090675
-840.43353	-70.18341
-663.0937	-27.713284
-1029.3785	46.64638
-1233.8602	132.23103
-1062.81	117.39164
-1416.5168	115.895355
-1543.9254	198.34973
-355.71988	-91.41621
-716.45374	-60.047825
-538.705	-76.03261
-112.69749	-76.23592
809.97144	-93.79462
1599.4645	-208.07848
345.81693	-159.13289
-708.18243	-99.323616
-1083.8005	3.7206612
-853.52686	-26.6478
-1042.0469	-99.21515
-1502.7749	-6.157109
-1723.4109	96.98716
-1637.241	-2.6546135
-1498.0106	-5.5085235
-1398.5526	216.60658
-756.7776	-260.50833
-193.1175	-87.202545
-355.71988	-91.41621
-716.45374	-60.047825
-538.705	-76.03261
-112.69749	-76.23592
809.97144	-93.79462
1599.4645	-208.07848
345.81693	-159.13289
-708.18243	-99.323616
-1083.8005	3.7206612
-853.52686	-26.6478
-1042.0469	-99.21515
-1502.7749	-6.157109
-1723.4109	96.98716
-1637.241	-2.6546135
-1498.0106	-5.5085235
-1307.0527	146.65886
-1079.2283	86.18358
-844.46674	-61.567646
-279.69717	-105.92394
-22.686804	-119.00483
-513.28375	-114.48512
-1002.599	-64.47215
-98.568306	-22.995554
58.976536	-26.335594
-623.9477	-104.75116
-958.0015	-50.43688
-1100.7166	13.630329
-1049.7943	29.511053
-1111.7175	185.18156
-457.15924	713.2907
-1307.0527	146.65886
-1079.2283	86.18358
-844.46674	-61.567646
-279.69717	-105.92394
-22.686804	-119.00483
-513.28375	-114.48512
-1002.599	-64.47215
-98.568306	-22.995554
58.976536	-26.335594
-623.9477	-104.75116
-958.0015	-50.43688
-1100.7166	13.630329
-1049.7943	29.511053
-727.1755	39.14113
-637.9574	61.74256
-555.4921	7.5938807
-1138.9272	-30.549343
-1343.1891	44.81745
-454.30252	88.65237
-70.76333	80.793274
-239.53394	20.484423
-1240.5701	31.944342
-1692.5543	119.992424
-1875.3259	174.61865
-727.1755	39.14113
-637.9574	61.74256
-555.4921	7.5938807
-1138.9272	-30.549343
-1343.1891	44.81745
-454.30252	88.65237
-70.76333	80.793274
-239.53394	20.484423
-1240.5701	31.944342
-1189.6853	28.66565
-774.91833	138.82526
-1018.0718	240.72969
-1671.933	187.80745
-2323.4697	177.34334
-2295.969	213.58861
-1942.7025	255.1375
-1189.6853	28.66565
-774.91833	138.82526
-1018.0718	240.72969
-1671.933	187.80745
-2323.4697	177.34334
-2295.969	213.58861


==> input/plot_feat_dist_seg_mean_data.csv <==
x	y
1.098451e-13	-1.8141516e-14


==> input/plot_feat_dist_seg_mean_proj_data.csv <==
x	y
0.0	0.0


==> input/plot_feat_dist_seg_proj_data.csv <==
x	y
-222.81215	0.0
903.06854	0.0
-8.647091	0.0
-649.3595	0.0
-222.81215	0.0
903.06854	0.0
-214.54306	0.0
1150.1594	0.0
1452.8029	0.0
1347.0394	0.0
965.4029	0.0
491.35873	0.0
-75.86915	0.0
-214.54306	0.0
1150.1594	0.0
1452.8029	0.0
1347.0394	0.0
965.4029	0.0
-124.686295	0.0
-534.46313	0.0
64.93157	0.0
585.0575	0.0
521.51404	0.0
255.19241	0.0
-415.0836	0.0
283.7298	0.0
986.12	0.0
-208.82013	0.0
512.4911	0.0
1495.9927	0.0
1747.1543	0.0
1459.1504	0.0
995.26184	0.0
241.217	0.0
-14.102945	0.0
383.7429	0.0
548.77686	0.0
275.63345	0.0
1448.5132	0.0
632.42145	0.0
-208.82013	0.0
512.4911	0.0
1495.9927	0.0
1747.1543	0.0
1459.1504	0.0
995.26184	0.0
241.217	0.0
-14.102945	0.0
838.3426	0.0
-185.30057	0.0
-737.25867	0.0
-604.9914	0.0
-539.29095	0.0
-134.1111	0.0
1223.2554	0.0
2499.6655	0.0
860.85297	0.0
-44.453026	0.0
28.469799	0.0
669.884	0.0
985.08575	0.0
1590.222	0.0
838.3426	0.0
-185.30057	0.0
-737.25867	0.0
-1440.1599	0.0
-1181.9385	0.0
-190.27849	0.0
905.80853	0.0
641.9381	0.0
-451.56284	0.0
-223.90485	0.0
1815.0056	0.0
2720.4553	0.0
3130.656	0.0
2987.09	0.0
2681.807	0.0
1483.1318	0.0
-109.227264	0.0
1618.0286	0.0
4155.5425	0.0
-504.38852	0.0
-1266.8375	0.0
-1440.1599	0.0
-1181.9385	0.0
-190.27849	0.0
905.80853	0.0
641.9381	0.0
-451.56284	0.0
-223.90485	0.0
1815.0056	0.0
2720.4553	0.0
2995.4377	0.0
1969.8479	0.0
814.44464	0.0
1810.8497	0.0
4111.855	0.0
6165.0605	0.0
457.70078	0.0
-982.4042	0.0
-1274.8955	0.0
-886.0021	0.0
-89.46563	0.0
363.3725	0.0
-397.146	0.0
315.05695	0.0
960.45917	0.0
716.81036	0.0
159.94475	0.0
415.57275	0.0
1617.804	0.0
2995.4377	0.0
1969.8479	0.0
814.44464	0.0
1810.8497	0.0
-1219.756	0.0
-623.15784	0.0
-175.55309	0.0
-361.227	0.0
-603.34924	0.0
-624.1855	0.0
-583.8306	0.0
-762.41534	0.0
241.81618	0.0
786.65186	0.0
1002.308	0.0
1152.1967	0.0
929.4095	0.0
287.7787	0.0
950.057	0.0
2578.267	0.0
4992.957	0.0
-488.94772	0.0
-1219.756	0.0
-623.15784	0.0
-175.55309	0.0
-361.227	0.0
-603.34924	0.0
-624.1855	0.0
-583.8306	0.0
-762.41534	0.0
241.81618	0.0
786.65186	0.0
1002.308	0.0
1152.1967	0.0
929.4095	0.0
287.7787	0.0
950.057	0.0
2578.267	0.0
-1064.9683	0.0
-853.3061	0.0
-900.40967	0.0
-1083.6049	0.0
-903.6742	0.0
-812.2725	0.0
-106.8331	0.0
888.3066	0.0
2165.8345	0.0
2578.999	0.0
890.392	0.0
-249.85414	0.0
76.89148	0.0
-353.72913	0.0
-655.31696	0.0
-234.51099	0.0
1695.9801	0.0
-1563.7555	0.0
-1561.7303	0.0
-1176.6841	0.0
-212.17859	0.0
508.47986	0.0
191.53604	0.0
-267.22064	0.0
-1055.6987	0.0
961.2004	0.0
2861.1108	0.0
4037.368	0.0
4568.218	0.0
3504.605	0.0
1184.2084	0.0
625.5219	0.0
1662.2545	0.0
3678.7664	0.0
-870.74866	0.0
-1176.0424	0.0
-1563.7555	0.0
-1561.7303	0.0
-1176.6841	0.0
-212.17859	0.0
508.47986	0.0
-1091.3125	0.0
-1025.1987	0.0
1597.8838	0.0
3520.4539	0.0
2825.3838	0.0
895.18506	0.0
1091.0125	0.0
1237.7651	0.0
2742.9592	0.0
5421.3506	0.0
-7.707558	0.0
-1041.9875	0.0
-1854.4896	0.0
-1700.7316	0.0
-1126.3844	0.0
-776.1938	0.0
-775.0914	0.0
-797.2091	0.0
-818.4263	0.0
-1091.3125	0.0
-1025.1987	0.0
1597.8838	0.0
3520.4539	0.0
2825.3838	0.0
895.18506	0.0
1091.0125	0.0
1237.7651	0.0
-1486.1724	0.0
-1551.1953	0.0
-1311.6484	0.0
-1082.9265	0.0
-436.50238	0.0
274.30093	0.0
684.30176	0.0
188.53671	0.0
-52.650146	0.0
-563.72565	0.0
-835.6237	0.0
-476.35406	0.0
313.26514	0.0
-75.31666	0.0
159.51352	0.0
1222.7374	0.0
3124.0425	0.0
-1243.7535	0.0
-1396.1304	0.0
-2158.9482	0.0
-1736.8915	0.0
-1163.7057	0.0
-871.82886	0.0
-601.18024	0.0
-512.8974	0.0
-185.83519	0.0
35.481617	0.0
-206.14348	0.0
-828.0911	0.0
-883.247	0.0
-602.05896	0.0
-76.272964	0.0
1331.069	0.0
4894.4897	0.0
-253.39742	0.0
-1114.6288	0.0
-1243.7535	0.0
-1396.1304	0.0
-2158.9482	0.0
-1736.8915	0.0
-1163.7057	0.0
-871.82886	0.0
-601.18024	0.0
-512.8974	0.0
-185.83519	0.0
35.481617	0.0
-206.14348	0.0
-491.88406	0.0
-897.088	0.0
555.60974	0.0
3712.609	0.0
-1139.1302	0.0
-1295.0309	0.0
-1187.5421	0.0
-1175.5115	0.0
-964.4289	0.0
-463.7631	0.0
-377.89786	0.0
-1638.5342	0.0
-1657.2472	0.0
-1126.7526	0.0
-511.0557	0.0
-352.31354	0.0
5.941661	0.0
206.71939	0.0
-76.9716	0.0
-491.88406	0.0
-897.088	0.0
-582.4208	0.0
-972.66907	0.0
-1252.0978	0.0
-566.7164	0.0
164.85498	0.0
384.29623	0.0
25.515522	0.0
-749.26117	0.0
-961.4341	0.0
-784.5187	0.0
-509.08444	0.0
-580.84143	0.0
-996.38135	0.0
-746.30634	0.0
276.4464	0.0
931.04584	0.0
-1517.3094	0.0
-1391.5938	0.0
-42.802414	0.0
1655.9203	0.0
1248.8832	0.0
17.178617	0.0
97.83482	0.0
-236.88147	0.0
-472.7519	0.0
-562.09344	0.0
-377.55722	0.0
-424.87033	0.0
-724.6397	0.0
-597.3479	0.0
-82.78438	0.0
2185.3196	0.0
4227.566	0.0
-1664.0223	0.0
-1234.0819	0.0
-379.6629	0.0
252.85335	0.0
1168.0995	0.0
749.9333	0.0
-38.5095	0.0
-753.05273	0.0
-700.07367	0.0
-380.87024	0.0
-273.59296	0.0
-324.2117	0.0
-565.5708	0.0
-481.00058	0.0
212.1866	0.0
1219.5059	0.0
3390.6252	0.0
-504.16666	0.0
-1511.1814	0.0
-1664.0223	0.0
-1234.0819	0.0
-379.6629	0.0
252.85335	0.0
1168.0995	0.0
749.9333	0.0
-38.5095	0.0
-753.05273	0.0
-700.07367	0.0
-380.87024	0.0
-273.59296	0.0
-324.2117	0.0
-565.5708	0.0
-481.00058	0.0
212.1866	0.0
830.83215	0.0
-471.55865	0.0
-2066.0002	0.0
-1569.0388	0.0
-185.66801	0.0
1573.9861	0.0
1731.4958	0.0
279.67178	0.0
-750.299	0.0
-820.46564	0.0
-345.42798	0.0
-229.27869	0.0
-591.9568	0.0
-686.3285	0.0
-398.7395	0.0
-536.5814	0.0
-178.00294	0.0
-984.82715	0.0
-1060.4438	0.0
-1078.6991	0.0
-676.9204	0.0
-451.43396	0.0
-291.0203	0.0
-271.637	0.0
-537.9345	0.0
-1335.6764	0.0
-1536.1356	0.0
-537.67535	0.0
-491.2426	0.0
-676.18896	0.0
-692.30676	0.0
-578.56915	0.0
-229.5287	0.0
-1361.6106	0.0
-1208.0289	0.0
-1188.3868	0.0
-981.701	0.0
525.11017	0.0
-265.66403	0.0
-583.19824	0.0
-508.2397	0.0
-229.43806	0.0
706.5973	0.0
1022.1288	0.0
42.024265	0.0
-433.08807	0.0
-306.7789	0.0
-751.3614	0.0
97.75343	0.0
2034.475	0.0
-1050.294	0.0
-1628.2689	0.0
-1642.6681	0.0
-925.4653	0.0
216.9817	0.0
133.99352	0.0
-313.82822	0.0
-416.21683	0.0
391.3046	0.0
1184.9603	0.0
897.35693	0.0
550.53546	0.0
1013.4275	0.0
760.95844	0.0
-65.89202	0.0
879.7516	0.0
3187.523	0.0
2008.9978	0.0
1033.4102	0.0
1515.7222	0.0
1618.8005	0.0
-955.75726	0.0
-1045.9955	0.0
-875.405	0.0
-935.99207	0.0
-910.89557	0.0
35.055878	0.0
495.8064	0.0
594.9397	0.0
-261.5968	0.0
-122.25898	0.0
685.2758	0.0
537.7398	0.0
892.2868	0.0
-77.45777	0.0
-565.2901	0.0
19.204796	0.0
2682.9648	0.0
5455.8965	0.0
5329.631	0.0
2641.6677	0.0
-501.8332	0.0
39.630306	0.0
256.64142	0.0
-274.00415	0.0
-478.21848	0.0
-644.3902	0.0
-837.22345	0.0
-1061.9532	0.0
-500.64844	0.0
1923.6229	0.0
1071.2513	0.0
-77.45777	0.0
-565.2901	0.0
19.204796	0.0
2682.9648	0.0
5455.8965	0.0
5329.631	0.0
2641.6677	0.0
-501.8332	0.0
39.630306	0.0
1493.0747	0.0
188.33434	0.0
-1100.7595	0.0
-1517.243	0.0
-1480.5098	0.0
-387.386	0.0
-583.1005	0.0
-973.0633	0.0
-1032.0894	0.0
-1214.5642	0.0
-1307.591	0.0
-361.28925	0.0
1428.5773	0.0
1810.04	0.0
1304.507	0.0
1353.8298	0.0
1371.2982	0.0
1143.4895	0.0
1493.0747	0.0
188.33434	0.0
-1100.7595	0.0
-1517.243	0.0
-1480.5098	0.0
-786.72406	0.0
-1079.8656	0.0
-1383.9021	0.0
-1929.9254	0.0
-1606.7072	0.0
-1440.1604	0.0
-1619.0548	0.0
-1732.1853	0.0
-1521.9268	0.0
-1211.0541	0.0
-504.00513	0.0
474.89282	0.0
1279.0109	0.0
533.84375	0.0
-660.6301	0.0
-950.74774	0.0
-1067.2644	0.0
-865.21014	0.0
-848.60065	0.0
-1239.7266	0.0
-1999.8252	0.0
-2111.3635	0.0
-1716.773	0.0
-1632.7749	0.0
-1586.8832	0.0
-1235.0306	0.0
-818.12354	0.0
-740.3006	0.0
-1050.1547	0.0
-1143.6665	0.0
-1284.1632	0.0
-1501.5889	0.0
-1697.8314	0.0
-1170.6539	0.0
-111.6233	0.0
24.237358	0.0
-604.09314	0.0
-1936.2463	0.0
-1635.0541	0.0
-870.53876	0.0
-905.7925	0.0
-1368.6709	0.0
-1080.0658	0.0
-748.03424	0.0
-604.345	0.0
-1055.8839	0.0
-993.9232	0.0
-1525.813	0.0
-1258.6152	0.0
-1457.9332	0.0
-1061.4696	0.0
409.93442	0.0
-175.85526	0.0
-1238.1221	0.0
-868.30304	0.0
-1250.4926	0.0
-1715.966	0.0
-1536.712	0.0
-1351.8473	0.0
-1122.3795	0.0
-424.853	0.0
-283.56216	0.0
-639.92065	0.0
-1006.2405	0.0
-1450.3812	0.0
-1495.3301	0.0
-1266.5676	0.0
368.17685	0.0
542.83057	0.0
409.93442	0.0
-175.85526	0.0
-1238.1221	0.0
-868.30304	0.0
-1250.4926	0.0
-1715.966	0.0
-1536.712	0.0
-1351.8473	0.0
-1122.3795	0.0
-424.853	0.0
-283.56216	0.0
-639.92065	0.0
-1006.2405	0.0
-1450.3812	0.0
-1495.3301	0.0
-986.969	0.0
-575.97363	0.0
-110.458176	0.0
629.4365	0.0
927.2814	0.0
835.109	0.0
1143.7689	0.0
1327.4858	0.0
1780.4844	0.0
334.5277	0.0
-60.346558	0.0
246.42131	0.0
-124.938675	0.0
-707.8633	0.0
-1384.4059	0.0
-1438.1575	0.0
-818.5062	0.0
-1104.1031	0.0
-1260.6414	0.0
-579.396	0.0
1339.1091	0.0
3075.0112	0.0
3485.075	0.0
3909.7612	0.0
3171.9688	0.0
2953.8018	0.0
2601.9023	0.0
2196.0474	0.0
1435.4736	0.0
-802.0978	0.0
-1435.6367	0.0
-2028.9951	0.0
-2129.5762	0.0
-835.73456	0.0
-322.4815	0.0
-864.8407	0.0
-1104.1031	0.0
-1260.6414	0.0
-579.396	0.0
1339.1091	0.0
3075.0112	0.0
3485.075	0.0
3909.7612	0.0
3171.9688	0.0
2953.8018	0.0
2601.9023	0.0
2196.0474	0.0
1435.4736	0.0
-802.0978	0.0
-1435.6367	0.0
-2028.9951	0.0
-493.04312	0.0
-503.5844	0.0
-538.5886	0.0
18.734493	0.0
1412.0363	0.0
2549.603	0.0
2998.92	0.0
3206.7898	0.0
3262.275	0.0
3280.8672	0.0
4256.051	0.0
2891.6519	0.0
849.67426	0.0
-418.33246	0.0
-563.7036	0.0
4.900632	0.0
-785.56476	0.0
-617.31287	0.0
-493.04312	0.0
-503.5844	0.0
-538.5886	0.0
18.734493	0.0
1412.0363	0.0
2549.603	0.0
2998.92	0.0
3206.7898	0.0
3262.275	0.0
3280.8672	0.0
4256.051	0.0
2891.6519	0.0
849.67426	0.0
-418.33246	0.0
-563.7036	0.0
-561.17316	0.0
-621.23706	0.0
-1162.8495	0.0
-1200.808	0.0
-667.3416	0.0
520.0742	0.0
1973.3748	0.0
1134.165	0.0
690.0458	0.0
816.32214	0.0
637.0035	0.0
-55.558582	0.0
-121.51771	0.0
789.3074	0.0
614.7741	0.0
-1391.0393	0.0
-2091.0981	0.0
-394.81866	0.0
-125.30657	0.0
-561.17316	0.0
-621.23706	0.0
-1162.8495	0.0
-1200.808	0.0
-667.3416	0.0
520.0742	0.0
1973.3748	0.0
1134.165	0.0
690.0458	0.0
816.32214	0.0
637.0035	0.0
-1416.5168	0.0
-1543.9254	0.0
-1202.118	0.0
211.5557	0.0
-115.55852	0.0
-49.330215	0.0
-736.1473	0.0
-922.9955	0.0
-622.607	0.0
249.65576	0.0
1577.1652	0.0
1656.1139	0.0
358.79602	0.0
-418.7694	0.0
-840.43353	0.0
-663.0937	0.0
-1029.3785	0.0
-1233.8602	0.0
-1062.81	0.0
-1416.5168	0.0
-1543.9254	0.0
-355.71988	0.0
-716.45374	0.0
-538.705	0.0
-112.69749	0.0
809.97144	0.0
1599.4645	0.0
345.81693	0.0
-708.18243	0.0
-1083.8005	0.0
-853.52686	0.0
-1042.0469	0.0
-1502.7749	0.0
-1723.4109	0.0
-1637.241	0.0
-1498.0106	0.0
-1398.5526	0.0
-756.7776	0.0
-193.1175	0.0
-355.71988	0.0
-716.45374	0.0
-538.705	0.0
-112.69749	0.0
809.97144	0.0
1599.4645	0.0
345.81693	0.0
-708.18243	0.0
-1083.8005	0.0
-853.52686	0.0
-1042.0469	0.0
-1502.7749	0.0
-1723.4109	0.0
-1637.241	0.0
-1498.0106	0.0
-1307.0527	0.0
-1079.2283	0.0
-844.46674	0.0
-279.69717	0.0
-22.686804	0.0
-513.28375	0.0
-1002.599	0.0
-98.568306	0.0
58.976536	0.0
-623.9477	0.0
-958.0015	0.0
-1100.7166	0.0
-1049.7943	0.0
-1111.7175	0.0
-457.15924	0.0
-1307.0527	0.0
-1079.2283	0.0
-844.46674	0.0
-279.69717	0.0
-22.686804	0.0
-513.28375	0.0
-1002.599	0.0
-98.568306	0.0
58.976536	0.0
-623.9477	0.0
-958.0015	0.0
-1100.7166	0.0
-1049.7943	0.0
-727.1755	0.0
-637.9574	0.0
-555.4921	0.0
-1138.9272	0.0
-1343.1891	0.0
-454.30252	0.0
-70.76333	0.0
-239.53394	0.0
-1240.5701	0.0
-1692.5543	0.0
-1875.3259	0.0
-727.1755	0.0
-637.9574	0.0
-555.4921	0.0
-1138.9272	0.0
-1343.1891	0.0
-454.30252	0.0
-70.76333	0.0
-239.53394	0.0
-1240.5701	0.0
-1189.6853	0.0
-774.91833	0.0
-1018.0718	0.0
-1671.933	0.0
-2323.4697	0.0
-2295.969	0.0
-1942.7025	0.0
-1189.6853	0.0
-774.91833	0.0
-1018.0718	0.0
-1671.933	0.0
-2323.4697	0.0
-2295.969	0.0

